Image2StyleGAN: How to Embed Images Into the StyleGAN Latent Space?

We propose an efficient algorithm to embed a given image into the latent space of StyleGAN. This embedding enables semantic image editing operations that can be applied to existing photographs. Taking the StyleGAN trained on the FFHQ dataset as an example, we show results for image morphing, style transfer, and expression transfer. Studying the results of the embedding algorithm provides valuable insights into the structure of the StyleGAN latent space. We propose a set of experiments to test what class of images can be embedded, how they are embedded, what latent space is suitable for embedding, and if the embedding is semantically meaningful.

==> reference_bib.txt <==

@incollection{VideoGeneration2016,
title = {Generating Videos with Scene Dynamics},
author = {Vondrick, Carl and Pirsiavash, Hamed and Torralba, Antonio},
booktitle = {Advances in Neural Information Processing Systems 29},
year = {2016}
}


@inproceedings{TextureSynthesis2016,
  author    = {Chuan Li and
               Michael Wand},
  title     = {Precomputed Real-Time Texture Synthesis with Markovian Generative
               Adversarial Networks},
  booktitle = {Computer Vision - {ECCV} 2016 - 14th European Conference, Amsterdam,
               The Netherlands, October 11-14, 2016, Proceedings, Part {III}},
  year      = {2016}
}

@article{pix2pix2017,
  title={Image-to-Image Translation with Conditional Adversarial Networks},
  author={Isola, Phillip and Zhu, Jun-Yan and Zhou, Tinghui and Efros, Alexei A},
  journal={CVPR},
  year={2017}
}

@inproceedings{CycleGAN2017,
  title={Unpaired Image-to-Image Translation using Cycle-Consistent Adversarial Networkss},
  author={Zhu, Jun-Yan and Park, Taesung and Isola, Phillip and Efros, Alexei A},
  booktitle={Computer Vision (ICCV), 2017 IEEE International Conference on},
  year={2017}
}

@InProceedings{ObjectDetection2017,
author = {Li, Jianan and Liang, Xiaodan and Wei, Yunchao and Xu, Tingfa and Feng, Jiashi and Yan, Shuicheng},
title = {Perceptual Generative Adversarial Networks for Small Object Detection},
booktitle = {The IEEE Conference on Computer Vision and Pattern Recognition (CVPR)},
month = {July},
year = {2017}
}

@inproceedings{goodfellow2014generative,
  title={Generative adversarial nets},
  author={Goodfellow, Ian and Pouget-Abadie, Jean and Mirza, Mehdi and Xu, Bing and Warde-Farley, David and Ozair, Sherjil and Courville, Aaron and Bengio, Yoshua},
  booktitle={Advances in neural information processing systems},
  year={2014}
}

@ARTICLE{NoFreeLunch1997, 
author={D. H. Wolpert and W. G. Macready}, 
journal={IEEE Transactions on Evolutionary Computation}, 
title={No free lunch theorems for optimization}, 
year={1997}
}


@article{OverviewGradientDescent2016,
  author    = {Sebastian Ruder},
  title     = {An overview of gradient descent optimization algorithms},
  journal   = {CoRR},
  volume    = {abs/1609.04747},
  year      = {2016}
}

@inproceedings{AlexNet2012,
 author = {Krizhevsky, Alex and Sutskever, Ilya and Hinton, Geoffrey E.},
 title = {ImageNet Classification with Deep Convolutional Neural Networks},
 booktitle = {Proceedings of the 25th International Conference on Neural Information Processing Systems - Volume 1},
 series = {NIPS'12},
 year = {2012}
} 

@inproceedings{BatchNormalization2015,
 author = {Ioffe, Sergey and Szegedy, Christian},
 title = {Batch Normalization: Accelerating Deep Network Training by Reducing Internal Covariate Shift},
 booktitle = {Proceedings of the 32Nd International Conference on International Conference on Machine Learning - Volume 37},
 series = {ICML'15},
 year = {2015}
} 

@inproceedings{DppMinibatchSampling2017,
  author    = {Cheng Zhang and
               Hedvig Kjellstr{\"{o}}m and
               Stephan Mandt},
  title     = {Stochastic Learning on Imbalanced Data: Determinantal Point Processes
               for Mini-batch Diversification},
  booktitle  = {Uncertainty in Artificial Intelligence},
  year      = {2017}
}

@article{DCGAN2015,
  title={Unsupervised representation learning with deep convolutional generative adversarial networks},
  author={Radford, Alec and Metz, Luke and Chintala, Soumith},
  journal={arXiv preprint arXiv:1511.06434},
  year={2015}
}

@inproceedings{ResNet2016,
  title={Deep residual learning for image recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={770--778},
  year={2016}
}

@inproceedings{WGANGP2017,
  title={Improved training of wasserstein gans},
  author={Gulrajani, Ishaan and Ahmed, Faruk and Arjovsky, Martin and Dumoulin, Vincent and Courville, Aaron C},
  booktitle={Advances in Neural Information Processing Systems},
  pages={5767--5777},
  year={2017}
}

@article{SAGAN2018,
  title={Self-Attention Generative Adversarial Networks},
  author={Zhang, Han and Goodfellow, Ian and Metaxas, Dimitris and Odena, Augustus},
  journal={arXiv preprint arXiv:1805.08318},
  year={2018}
}

@article{STYLEGAN2018,
  title={A style-based generator architecture for generative adversarial networks},
  author={Karras, Tero and Laine, Samuli and Aila, Timo},
  journal={arXiv preprint arXiv:1812.04948},
  year={2018}
}

@InProceedings{WGAN2017, 
title = {{W}asserstein Generative Adversarial Networks}, 
author = {Martin Arjovsky and Soumith Chintala and L{\'e}on Bottou}, 
booktitle = {Proceedings of the 34th International Conference on Machine Learning}, 
pages = {214--223}, 
year = {2017}, 
volume = {70} 
}

@InProceedings{LSGAN2017,
author = {Mao, Xudong and Li, Qing and Xie, Haoran and Lau, Raymond Y.K. and Wang, Zhen and Paul Smolley, Stephen},
title = {Least Squares Generative Adversarial Networks},
booktitle = {The IEEE International Conference on Computer Vision (ICCV)},
month = {Oct},
year = {2017}
}

@inproceedings{
SpectralNormalization2018,
title={Spectral Normalization for Generative Adversarial Networks},
author={Takeru Miyato and Toshiki Kataoka and Masanori Koyama and Yuichi Yoshida},
booktitle={International Conference on Learning Representations},
year={2018}
}

@incollection{BatchNormalizationLipschitz2018,
title = {How Does Batch Normalization Help Optimization?},
author = {Santurkar, Shibani and Tsipras, Dimitris and Ilyas, Andrew and Madry, Aleksander},
booktitle = {Advances in Neural Information Processing Systems 31},
editor = {S. Bengio and H. Wallach and H. Larochelle and K. Grauman and N. Cesa-Bianchi and R. Garnett},
year = {2018}
}

@inproceedings{GanConvergence2018,
  author    = {Lars M. Mescheder and
               Andreas Geiger and
               Sebastian Nowozin},
  title     = {Which Training Methods for GANs do actually Converge?},
  booktitle = {Proceedings of the 35th International Conference on Machine Learning,
               {ICML} 2018, Stockholmsm{\"{a}}ssan, Stockholm, Sweden, July
               10-15, 2018},
  year      = {2018}
}

@inproceedings{
ProgressiveGAN2018,
title={Progressive Growing of {GAN}s for Improved Quality, Stability, and Variation},
author={Tero Karras and Timo Aila and Samuli Laine and Jaakko Lehtinen},
booktitle={International Conference on Learning Representations},
year={2018}
}

@inproceedings{
BigGAN2019,
title={Large Scale {GAN} Training for High Fidelity Natural Image Synthesis},
author={Andrew Brock and Jeff Donahue and Karen Simonyan},
booktitle={International Conference on Learning Representations},
year={2019}
}

@article{LDSHighDimensionFinance2008,
title = "Low discrepancy sequences in high dimensions: How well are their projections distributed?",
journal = "Journal of Computational and Applied Mathematics",
volume = "213",
number = "2",
pages = "366 - 386",
year = "2008",
author = "Xiaoqun Wang and Ian H. Sloan"
}

@article{LDSRenderingGraphics2018,
author = {Christensen, Per and Kensler, Andrew and Kilpatrick, Charlie},
title = {Progressive Multi-Jittered Sample Sequences},
journal = {Computer Graphics Forum},
volume = {37},
number = {4},
pages = {21-33},
year = "2018"
}

@article{Halton1960,
 author = {Halton, J. H.},
 title = {On the Efficiency of Certain Quasi-random Sequences of Points in Evaluating Multi-dimensional Integrals},
 journal = {Numer. Math.},
 issue_date = {December  1960},
 volume = {2},
 number = {1},
 month = dec,
 year = {1960},
} 


@article{SOBOL1967,
title = "On the distribution of points in a cube and the approximate evaluation of integrals",
journal = "USSR Computational Mathematics and Mathematical Physics",
volume = "7",
number = "4",
pages = "86 - 112",
year = "1967",
author = "I.M Sobol'"
}

@article{LDSImplementation1986,
 author = {Fox, Bennett L.},
 title = {Algorithm 647: Implementation and Relative Efficiency of Quasirandom Sequence Generators},
 journal = {ACM Trans. Math. Softw.},
 issue_date = {Dec. 1986},
 volume = {12},
 number = {4},
 month = dec,
 year = {1986}
} 

@article{SobolImplementation1988,
 author = {Bratley, Paul and Fox, Bennett L.},
 title = {Algorithm 659: Implementing Sobol's Quasirandom Sequence Generator},
 journal = {ACM Trans. Math. Softw.},
 issue_date = {March 1988},
 volume = {14},
 number = {1},
 month = mar,
 year = {1988}
} 

@Article{tsSequence1987,
author="Niederreiter, Harald",
title="Point sets and sequences with small discrepancy",
journal="Monatshefte f{\"u}r Mathematik",
year="1987",
month="Dec",
day="01",
volume="104",
number="4"
}

@article{FastSobol1979,
title = "An economic method of computing LPτ-sequences",
journal = "USSR Computational Mathematics and Mathematical Physics",
volume = "19",
number = "1",
year = "1979",
author = "I.A. Antonov and V.M. Saleev"
}

@article{GeneralizedHalton2009,
 author = {Faure, Henri and Lemieux, Christiane},
 title = {Generalized Halton Sequences in 2008: A Comparative Study},
 journal = {ACM Trans. Model. Comput. Simul.},
 issue_date = {October 2009},
 volume = {19},
 number = {4},
 month = nov,
 year = {2009}
} 

@article{ScrambledSobol1998,
title = "Scrambling Sobol' and Niederreiter–Xing Points",
journal = "Journal of Complexity",
volume = "14",
number = "4",
year = "1998",
author = "Art B. Owen"
}

@inproceedings{CelebA2015,
 author = {Ziwei Liu and Ping Luo and Xiaogang Wang and Xiaoou Tang},
 title = {Deep Learning Face Attributes in the Wild},
 booktitle = {Proceedings of International Conference on Computer Vision (ICCV)},
 month = dec,
 year = {2015} 
}

@article{LSUN2015,
  title={Lsun: Construction of a large-scale image dataset using deep learning with humans in the loop},
  author={Yu, Fisher and Seff, Ari and Zhang, Yinda and Song, Shuran and Funkhouser, Thomas and Xiao, Jianxiong},
  journal={arXiv preprint arXiv:1506.03365},
  year={2015}
}

@INPROCEEDINGS{ImageNet2009, 
author={J. {Deng} and W. {Dong} and R. {Socher} and L. {Li} and and }, 
booktitle={2009 IEEE Conference on Computer Vision and Pattern Recognition}, 
title={ImageNet: A large-scale hierarchical image database}, 
year={2009}, 
month={June},}

@techreport{krizhevsky2009learning,
  title={Learning multiple layers of features from tiny images},
  author={Krizhevsky, Alex and Hinton, Geoffrey},
  year={2009},
  institution={Citeseer}
}

@techreport{cifar102009,
  title={Learning multiple layers of features from tiny images},
  author={Krizhevsky, Alex and Hinton, Geoffrey},
  year={2009},
  institution={Citeseer}
}

@inproceedings{STL102011,
  title={An analysis of single-layer networks in unsupervised feature learning},
  author={Coates, Adam and Ng, Andrew and Lee, Honglak},
  booktitle={Proceedings of the fourteenth international conference on artificial intelligence and statistics},
  year={2011}
}

@incollection{FID2017,
title = {GANs Trained by a Two Time-Scale Update Rule Converge to a Local Nash Equilibrium},
author = {Heusel, Martin and Ramsauer, Hubert and Unterthiner, Thomas and Nessler, Bernhard and Hochreiter, Sepp},
booktitle = {Advances in Neural Information Processing Systems 30},
year = {2017}
}

@incollection{InceptionScore2016,
title = {Improved Techniques for Training GANs},
author = {Salimans, Tim and Goodfellow, Ian and Zaremba, Wojciech and Cheung, Vicki and Radford, Alec and Chen, Xi and Chen, Xi},
booktitle = {Advances in Neural Information Processing Systems 29},
year = {2016}
}


@article{LSGANGP2017,
  title={On the Effectiveness of Least Squares Generative Adversarial Networks},
  author={Mao, Xudong and Li, Qing and Xie, Haoran and Lau, Raymond YK and Wang, Zhen and Smolley, Stephen Paul},
  journal={arXiv preprint arXiv:1712.06391},
  year={2017}
}




@article{MATOUSEK1998527,
title = "On theL2-Discrepancy for Anchored Boxes",
journal = "Journal of Complexity",
volume = "14",
number = "4",
pages = "527 - 556",
year = "1998",
issn = "0885-064X",
doi = "https://doi.org/10.1006/jcom.1998.0489",
url = "http://www.sciencedirect.com/science/article/pii/S0885064X98904897",
author = "Jiřı́ Matoušek",
abstract = "TheL2-discrepancy for anchored axis-parallel boxes has been used in several recent computational studies, mostly related to numerical integration, as a measure of the quality of uniform distribution of a given point set. We point out that if the number of points is not large enough in terms of the dimension (e.g., fewer than 104points in dimension 30) then nearly the lowest possibleL2-discrepancy is attained by a pathological point set, and hence theL2-discrepancy may not be very relevant for relatively small sets. Recently, Hickernell obtained a formula for the expectedL2-discrepancy of certain randomized low-discrepancy set constructions introduced by Owen. We note that his formula remains valid also for several modifications of these constructions which admit a very simple and efficient implementation. We also report results of computational experiments with various constructions of low-discrepancy sets. Finally, we present a fairly precise formula for the performance of a recent algorithm due to Heinrich for computing theL2-discrepancy."
}





@inproceedings{beng,
  title={Deep learning of representations for unsupervised and transfer learning},
  author={Bengio, Yoshua},
  booktitle={Proceedings of ICML Workshop on Unsupervised and Transfer Learning},
  pages={17--36},
  year={2012}
}
